A Lagrangian shape and topology optimization framework based on semi-discrete optimal transport

This article revolves around shape and topology optimization, in the applicative context where the objective and constraint functionals depend on the solution to a physical boundary value problem posed on the optimized domain. We introduce a novel framework based on modern concepts from computational geometry, optimal transport and numerical analysis. Its pivotal feature is a representation of the optimized shape by the cells of an adapted version of a Laguerre diagram. Although such objects are originally described by a collection of seed points and weights, recent results from optimal transport theory suggest a more intuitive parametrization in terms of the seed points and measures of the associated cells. The polygonal mesh of the shape induced by this diagram serves as support for the deployment of the Virtual Element Method for the numerical solution of the physical boundary value problem at play and the calculation of the objective and constraint functionals. The sensitivities of the latter are derived next; at first, we calculate their derivatives with respect to the positions of the vertices of the Laguerre diagram by shape calculus techniques; a suitable adjoint methodology is then developed to express them in terms of the seed points and cell measures of the diagram. The evolution of the shape is realized by first updating the design variables according to these sensitivities and then reconstructing the diagram with efficient algorithms from computational geometry. Our shape optimization strategy is versatile: it can be applied to a wide gammut of physical situations. It is Lagrangian by essence, and it thereby benefits from all the assets of a consistently meshed representation of the shape. Yet, it naturally handles dramatic motions, including topological changes, in a very robust fashion. These features, among others, are illustrated by a series of 2d numerical examples.

==> figures/histeig1.txt <==
127.35225702342223
127.35225702342223
40.55447189579581
40.55447189579581
33.32450296948153
33.32450296948153
30.166995173340776
30.166995173340776
27.6447219800306
27.6447219800306
25.552931802732108
25.552931802732108
25.23823748095137
25.23823748095137
24.83653308430895
24.83653308430895
24.03001442951992
24.03001442951992
23.718393281984266
23.718393281984266
23.19654926946733
23.19654926946733
22.987267394971816
22.987267394971816
22.710719734448336
22.710719734448336
22.451735259659866
22.451735259659866
22.188405824178382
22.188405824178382
21.895030416933267
21.895030416933267
21.72069507979288
21.72069507979288
21.634678485520634
21.634678485520634
21.438015552724707
21.438015552724707
21.24625351773456
21.24625351773456
21.170358717671906
21.170358717671906
21.053110385119336
21.053110385119336
20.96360998124104
20.96360998124104
20.82931196185441
20.82931196185441
20.691492410595075
20.691492410595075
20.609912802714927
20.609912802714927
20.526968582271234
20.526968582271234
20.422821706835993
20.422821706835993
20.318125067321407
20.318125067321407
20.213788692311102
20.213788692311102
20.11471685501247
20.11471685501247
19.98842670124722
19.98842670124722
19.8604316312909
19.8604316312909
19.791692450957378
19.791692450957378
19.643915476330577
19.643915476330577
19.531289830363853
19.531289830363853
19.420754527999787
19.420754527999787
19.28905714142267
19.28905714142267
19.162297132344612
19.162297132344612
19.041140952515654
19.041140952515654
18.914229306059173
18.914229306059173
18.79268400853645
18.79268400853645
18.69408313148155
18.69408313148155
18.5300369038597
18.5300369038597
18.3969045846504
18.3969045846504
18.28830484862049
18.28830484862049
18.148287891541386
18.148287891541386
17.974339816545736
17.974339816545736
17.82730133973702
17.82730133973702
17.689623167324655
17.689623167324655
17.551711536975176
17.551711536975176
17.390047866321833
17.390047866321833
17.25170003563965
17.25170003563965
17.109579389898506
17.109579389898506
16.97207603598536
16.97207603598536
16.823501167074046
16.823501167074046
16.678968245761425
16.678968245761425
16.529525849158862
16.529525849158862
16.38925938954005
16.38925938954005
16.239970749192
16.239970749192
16.08730630686408
16.08730630686408
15.948641238577457
15.948641238577457
15.817857802853489
15.817857802853489
15.680090477646555
15.680090477646555
15.56092413360827
15.56092413360827
15.438021835121656
15.438021835121656
15.32149560971512
15.32149560971512
15.2095387993376
15.2095387993376
15.127486011170975
15.127486011170975
15.0305583397899
15.0305583397899
14.964815111280652
14.964815111280652
14.890995430629797
14.890995430629797
14.844729923017521
14.844729923017521
14.791830645773594
14.791830645773594
14.756301696878458
14.756301696878458
14.697124279774421
14.697124279774421
14.669227563571702
14.669227563571702
14.60433201563666
14.60433201563666
14.573948633919876
14.573948633919876
14.489919370698765
14.489919370698765
14.407561539345586
14.407561539345586
14.282783096176374
14.282783096176374
14.116778696615649
14.116778696615649
14.016338350967413
14.016338350967413
13.851776223090237
13.851776223090237
13.683103002770187
13.683103002770187
13.421937583519766
13.421937583519766
13.256496214261057
13.256496214261057
12.982507749045627
12.982507749045627
12.869236076959467
12.869236076959467
12.633389835551155
12.633389835551155
12.55728968656564
12.55728968656564
12.454601088738373
12.454601088738373
12.441339304364645
12.441339304364645
12.531409062776047
12.531409062776047
12.400055882150616
12.400055882150616
12.383847698047816
12.383847698047816
12.394974982551629
12.394974982551629
12.363648973815705
12.363648973815705
12.358157199194261
12.358157199194261
12.35041808030066
12.35041808030066
12.346179792559116
12.346179792559116
12.346507258589659
12.346507258589659
12.3410607027406
12.3410607027406
12.3407491413804
12.3407491413804
12.34198497774333
12.34198497774333
12.338937280209104
12.338937280209104
12.334700185586067
12.334700185586067
12.334131655341446
12.334131655341446
12.337402974797822
12.337402974797822
12.331606627646826
12.331606627646826
12.330450462195525
12.330450462195525
12.328149135595192
12.328149135595192
12.33038484257606
12.33038484257606
12.32454987905573
12.32454987905573
12.324255902696052
12.324255902696052
12.323441750474855
12.323441750474855
12.32036749566069
12.32036749566069
12.317783757801472
12.317783757801472
12.323689764419752
12.323689764419752
12.316351780279666
12.316351780279666
12.315369110204497
12.315369110204497
12.312929693141719
12.312929693141719
12.318379485599959
12.318379485599959
12.315920703000565
12.315920703000565
12.30749586125838
12.30749586125838
12.304542207475786
12.304542207475786
12.3047057824454
12.3047057824454
12.300776539936843
12.300776539936843
12.301133170119929
12.301133170119929
12.300783630802158
12.300783630802158
12.300243174338197
12.300243174338197
12.294837372739584
12.294837372739584
12.297171993688574
12.297171993688574
12.29502592912979
12.29502592912979
12.293655054377256
12.293655054377256
12.291284913743661
12.291284913743661
12.291322547598948
12.291322547598948
12.28967906155978
12.28967906155978
12.28983257063019
12.28983257063019
12.292167071375003
12.292167071375003
12.289514896835882
12.289514896835882
12.29248552438587
12.29248552438587
12.291986348851852
12.291986348851852
12.290601524275226
12.290601524275226
12.289013739294317
12.289013739294317
12.290199866145532
12.290199866145532
12.292089834878503
12.292089834878503
12.291549530465003
12.291549530465003
12.291170952863705
12.291170952863705
12.290026479810988
12.290026479810988
12.288279746885038
12.288279746885038
12.291928206797843
12.291928206797843
12.291428070327267
12.291428070327267
12.291528395112614
12.291528395112614
12.291823257221486
12.291823257221486
12.28999390129038
12.28999390129038
12.290972702843831
12.290972702843831
12.290162782634809
12.290162782634809
12.290293901811848
12.290293901811848
12.289686991229347
12.289686991229347
12.289355548060113
12.289355548060113
12.289584410814692
12.289584410814692
12.290340619491412
12.290340619491412
12.289774333200423
12.289774333200423
12.288825073474802
12.288825073474802
12.28747625159897
12.28747625159897
12.290826679685765
12.290826679685765
12.288483015427847
12.288483015427847
12.290054081816391
12.290054081816391
12.287858309948309
12.287858309948309
12.289489604599494
12.289489604599494
12.289345438846965
12.289345438846965
12.289639655414234
12.289639655414234
12.289196899007278
12.289196899007278
12.28764859094843
12.28764859094843
12.289041776173086
12.289041776173086
12.288184892231063
12.288184892231063
12.290185488871801
12.290185488871801
12.28926167892015
12.28926167892015
12.289548524241933
12.289548524241933
12.289823912564204
12.289823912564204
12.287994068298321
12.287994068298321
12.288209854708693
12.288209854708693
12.288620616612862
12.288620616612862
12.290110858622176
12.290110858622176
12.286550525193315
12.286550525193315
12.288581853475893
12.288581853475893
12.289241644866147
12.289241644866147
12.289116887658075
12.289116887658075
12.288119699745371
12.288119699745371
12.288264942385593
12.288264942385593
12.28845700876415
12.28845700876415
12.287279417370547
12.287279417370547
12.289206791283847
12.289206791283847
12.28774620362012
12.28774620362012
12.28902986839907
12.28902986839907
12.288284870698234
12.288284870698234
12.28770823255304
12.28770823255304
12.288200425163643
12.288200425163643
12.289343421981275
12.289343421981275
12.289561742747415
12.289561742747415
12.287893056761579
12.287893056761579
12.289212150869615
12.289212150869615
12.287016856276095
12.287016856276095
12.288554630448631
12.288554630448631
12.287262955645613
12.287262955645613
12.288039826346212
12.288039826346212
12.287100346460038
12.287100346460038
12.289165615501688
12.289165615501688
12.288173200825167
12.288173200825167
12.28742081425929
12.28742081425929
12.287696185529876
12.287696185529876
12.287256577699102
12.287256577699102
12.29016392719767
12.29016392719767
12.287251596681116
12.287251596681116
12.288027471738905
12.288027471738905
12.287653152404262
12.287653152404262
12.287584682095396
12.287584682095396
12.286386487429198
12.286386487429198
12.288375641247079
12.288375641247079
12.289120705122194
12.289120705122194
12.28727909802587
12.28727909802587
12.288189096175918
12.288189096175918
12.2872057347818
12.2872057347818
12.288663872789563
12.288663872789563
12.288049526849314
12.288049526849314
12.286548250475494
12.286548250475494
12.285737902157244
12.285737902157244
12.28759060909825
12.28759060909825
12.290829667253957
12.290829667253957
12.286590897526343
12.286590897526343
12.28623389617408
12.28623389617408
12.285737871891918
12.285737871891918
12.28867655899914
12.28867655899914
12.286397684587449
12.286397684587449
12.287712865436275
12.287712865436275
12.28724177763914
12.28724177763914
12.286713161972171
12.286713161972171
12.288469789290495
12.288469789290495
12.289473383625936
12.289473383625936
12.284996969288228
12.284996969288228
12.286603773264293
12.286603773264293
12.286921880607954
12.286921880607954
12.287339593788362
12.287339593788362
12.286729260981042
12.286729260981042
12.287703433745031
12.287703433745031
12.28720928676673
12.28720928676673
12.286119865346864
12.286119865346864
12.284847678364777
12.284847678364777
12.284800776817228
12.284800776817228
12.286845413901846
12.286845413901846
12.287242322042985
12.287242322042985
12.289769016702854
12.289769016702854
12.28768861989652
12.28768861989652
12.287405901465043
12.287405901465043
12.28466072178039
12.28466072178039
12.285487116875002
12.285487116875002
12.28771423608471
12.28771423608471
12.28754910476866
12.28754910476866
12.285879104928249
12.285879104928249
12.28694634015037
12.28694634015037
12.286097610436391
12.286097610436391
12.283281202484341
12.283281202484341
12.28506141602464
12.28506141602464
12.285572493198321
12.285572493198321
12.288299923637735
12.288299923637735
12.286946069485385
12.286946069485385
12.284937120001267
12.284937120001267
12.287071712611732
12.287071712611732
12.285928498026195
12.285928498026195
12.28472882632807
12.28472882632807
12.285985335719637
12.285985335719637
12.286424857063203
12.286424857063203
12.287986028275359
12.287986028275359
12.284350721333224
12.284350721333224
12.287197973043867
12.287197973043867
12.28613032008124
12.28613032008124
12.282363388429623
12.282363388429623
12.286871514230302
12.286871514230302
12.285268247668656
12.285268247668656
12.28507696851873
12.28507696851873
12.285514664312657
12.285514664312657
12.283811146712742
12.283811146712742
12.287141663200757
12.287141663200757
12.285487878362211
12.285487878362211
12.2847362103423
12.2847362103423
12.28549332703884
12.28549332703884
12.286166198957119
12.286166198957119
12.286119606740147
12.286119606740147
12.284372262195168
12.284372262195168
12.282489364949173
12.282489364949173
12.286127892935134
12.286127892935134
12.283279791803658
12.283279791803658
12.286658401447012
12.286658401447012
12.285836978414983
12.285836978414983
12.285230244835107
12.285230244835107
12.285316491465847
12.285316491465847
12.284710114593837
12.284710114593837
12.282220222609597
12.282220222609597
12.28370303778506
12.28370303778506
12.284434942718637
12.284434942718637
12.286572926006148
12.286572926006148
12.28406000825317
12.28406000825317
12.285717100209853
12.285717100209853
12.286848421955998
12.286848421955998
12.284201513398516
12.284201513398516
12.285151026348988
12.285151026348988
12.283332788421655
12.283332788421655
12.28546781151911
12.28546781151911
12.28499279153277
12.28499279153277
12.28430505194057
12.28430505194057
12.284070674591403
12.284070674591403
12.280619113781464
12.280619113781464
12.285040902512081
12.285040902512081
12.285071258184882
12.285071258184882
12.285683750983187
12.285683750983187
12.285699210043681
12.285699210043681
12.283777952905412
12.283777952905412
12.285251885522598
12.285251885522598
12.284182223435606
12.284182223435606
12.28218485100573
12.28218485100573
12.283513664058882
12.283513664058882
12.283599829729951
12.283599829729951
12.28527625574951
12.28527625574951
12.283567008157187
12.283567008157187
12.282947731890587
12.282947731890587
12.284160350925495
12.284160350925495
12.286147218899584
12.286147218899584
12.28476246678679
12.28476246678679
12.283469578412925
12.283469578412925
12.2844706917564
12.2844706917564
12.284169463666844
12.284169463666844
12.28359146573167
12.28359146573167
12.282777201309758
12.282777201309758
12.283483475256682
12.283483475256682
12.28274444043099
12.28274444043099
12.283633654891963
12.283633654891963
12.286338827674495
12.286338827674495
12.281793556090403
12.281793556090403
12.285507505477733
12.285507505477733
12.284887991876033
12.284887991876033
12.281794570316155
12.281794570316155
12.282985023357094
12.282985023357094
12.282662175850888
12.282662175850888
12.284850320131097
12.284850320131097
12.28409532482447
12.28409532482447
12.282006762843947
12.282006762843947
12.283181908211997
12.283181908211997
12.283792984896857
12.283792984896857
12.284394467304004
12.284394467304004
12.281779552954166
12.281779552954166
12.284969509038637
12.284969509038637
12.28400884720519
12.28400884720519
12.282705216195199
12.282705216195199
12.284032542346045
12.284032542346045
12.282922352048926
12.282922352048926
12.284915075639022
12.284915075639022
12.282452624121893
12.282452624121893
12.283285038610519
12.283285038610519
12.282613398435792
12.282613398435792
12.27951612146771
12.27951612146771
12.281765935055178
12.281765935055178
12.283421829041174
12.283421829041174
12.28469213678587
12.28469213678587
12.28132538966504
12.28132538966504
12.284682775926184
12.284682775926184
12.281572060539842
12.281572060539842
12.281615351307511
12.281615351307511
12.283878049135765
12.283878049135765
12.283436942389155
12.283436942389155
12.283671188967508
12.283671188967508
12.281890359718336
12.281890359718336
12.282963613919831
12.282963613919831
12.277881394022248
12.277881394022248
12.282675480313351
12.282675480313351
12.282958117550614
12.282958117550614
12.28396992337587
12.28396992337587
12.282652760809455
12.282652760809455
12.279666535910893
12.279666535910893
12.281828442497968
12.281828442497968
12.282971775379803
12.282971775379803
12.285483863480543
12.285483863480543
12.283816410047615
12.283816410047615
12.280368363911194
12.280368363911194
12.28444231343948
12.28444231343948
12.281348923331137
12.281348923331137
12.279728533530381
12.279728533530381
12.282558254056987
12.282558254056987
12.283632522902192
12.283632522902192
12.280866327344974
12.280866327344974
12.283591212981388
12.283591212981388
12.283586010417315
12.283586010417315
12.281861058246193
12.281861058246193
12.281970951306606
12.281970951306606
12.283081628380955
12.283081628380955
12.28386547730423
12.28386547730423
12.282132805854701
12.282132805854701
12.27957925734322
12.27957925734322
12.280641899056166
12.280641899056166
12.28092107004294
12.28092107004294
12.283572746361122
12.283572746361122
12.2835325654722
12.2835325654722
12.280034996264312
12.280034996264312
12.279873046409605
12.279873046409605
12.282488892723405
12.282488892723405
12.28456839915941
12.28456839915941
12.281746303553826
12.281746303553826
12.280965840478407
12.280965840478407
12.28215390368914
12.28215390368914
12.281992637765384
12.281992637765384
12.283488042629376
12.283488042629376
12.280465655107019
12.280465655107019
12.283278854351456
12.283278854351456
12.283587102633339
12.283587102633339
12.278701646591587
12.278701646591587
12.281225330220794
12.281225330220794
12.282174374414804
12.282174374414804
12.282960551152394
12.282960551152394
12.280741314238982
12.280741314238982
12.27886359988418
12.27886359988418
12.281649262143366
12.281649262143366
12.28428936533726
12.28428936533726
12.280389328228408
12.280389328228408
12.278764012266642
12.278764012266642
12.282797794050717
12.282797794050717
12.283001532435657
12.283001532435657
12.281391638711233
12.281391638711233
12.283225347403565
12.283225347403565
12.278989971345338
12.278989971345338
12.283456350648196
12.283456350648196
12.282199221404241
12.282199221404241
12.280765725458947
12.280765725458947
12.281115362064213
12.281115362064213
12.28029312766356
12.28029312766356
12.279722336767021
12.279722336767021
12.281061045893107
12.281061045893107
12.282635539299108
12.282635539299108
12.28231320026293
12.28231320026293
12.282146968240173
12.282146968240173
12.277816896470227
12.277816896470227
12.276622796374443
12.276622796374443
12.281812991042644
12.281812991042644
12.280645094271325
12.280645094271325
12.282690519743403
12.282690519743403
12.27996147235407
12.27996147235407
12.280730587843964
12.280730587843964
12.281308350271127
12.281308350271127
12.282536935501662
12.282536935501662
12.281241549394325
12.281241549394325
12.279109529054484
12.279109529054484
12.279294570102497
12.279294570102497
12.28397610621849
12.28397610621849
12.280664228649767
12.280664228649767
12.280259065200921
12.280259065200921
12.277782068865756
12.277782068865756
12.281551855556815
12.281551855556815
12.282167705753947
12.282167705753947
12.281967307380496
12.281967307380496
12.279421871046278
12.279421871046278
12.279683280050632
12.279683280050632
12.281841030476963
12.281841030476963
12.28115230690643
12.28115230690643
12.28037935313091
12.28037935313091
12.281160170839916
12.281160170839916
12.280518427370504
12.280518427370504
12.28039703131808
12.28039703131808
12.280740144813702
12.280740144813702
12.282090138249233
12.282090138249233
12.280118300649015
12.280118300649015
12.279815490414416
12.279815490414416
12.277454469414824
12.277454469414824
12.279511637718999
12.279511637718999
12.281293878187341
12.281293878187341
12.280288354226649
12.280288354226649
12.282406445427338
12.282406445427338
12.279730250806685
12.279730250806685
12.281602938432007
12.281602938432007
12.28179492976491
12.28179492976491
12.281435367723727
12.281435367723727
12.277704482820486
12.277704482820486
12.278526192397583
12.278526192397583
12.281427306130064
12.281427306130064
12.279464220856196
12.279464220856196
12.281263714032916
12.281263714032916
12.281048499534355
12.281048499534355
12.277400618716118
12.277400618716118
12.27990401980228
12.27990401980228
12.280206725000415
12.280206725000415
12.282335512983595
12.282335512983595
12.278036900996884
12.278036900996884
12.280860267833665
12.280860267833665
12.278036983708994
12.278036983708994
12.279313744186176
12.279313744186176
12.28074272835831
12.28074272835831
12.281701587319944
12.281701587319944
12.282484267887085
12.282484267887085
12.281255127946597
12.281255127946597
12.278231916625762
12.278231916625762
12.277302003616418
12.277302003616418


==> figures/histeig5.txt <==
289.9403271311959
289.9403271311959
105.44037086529323
105.44037086529323
101.05192912831109
101.05192912831109
99.49993595122147
99.49993595122147
98.73997386229662
98.73997386229662
98.13602799765731
98.13602799765731
97.68311797450609
97.68311797450609
97.07257072361847
97.07257072361847
96.46461792865816
96.46461792865816
95.87831036443414
95.87831036443414
95.32883222280087
95.32883222280087
94.68702324423018
94.68702324423018
94.04845076440581
94.04845076440581
93.32315675457006
93.32315675457006
92.69877822179211
92.69877822179211
91.96200934251125
91.96200934251125
91.22282220200435
91.22282220200435
90.45197490279737
90.45197490279737
89.73723613723226
89.73723613723226
88.76826979250342
88.76826979250342
88.28058056921795
88.28058056921795
87.0142425210485
87.0142425210485
85.92900589252588
85.92900589252588
84.48293247213712
84.48293247213712
83.96275545824717
83.96275545824717
83.95980582488308
83.95980582488308
82.99568421943394
82.99568421943394
83.12198794539758
83.12198794539758
82.28625006718838
82.28625006718838
81.97634717646383
81.97634717646383
81.40911853919425
81.40911853919425
81.52294919648821
81.52294919648821
81.05212897565688
81.05212897565688
81.02651440879748
81.02651440879748
80.99023344791456
80.99023344791456
80.78052145637183
80.78052145637183
80.89644055154268
80.89644055154268
80.64616503325031
80.64616503325031
80.6817089395403
80.6817089395403
80.51855241980189
80.51855241980189
80.57024303578567
80.57024303578567
80.45886610174435
80.45886610174435
80.42465910186344
80.42465910186344
80.37326946565624
80.37326946565624
80.3857544841489
80.3857544841489
80.325356308882
80.325356308882
80.29668831614353
80.29668831614353
80.27784851802937
80.27784851802937
80.2669855339679
80.2669855339679
80.30127297187782
80.30127297187782
80.27265873061371
80.27265873061371
80.19965390420151
80.19965390420151
80.17998825454652
80.17998825454652
80.23129787953809
80.23129787953809
80.1501193243069
80.1501193243069
80.16188316730019
80.16188316730019
80.07414258166898
80.07414258166898
80.07369924395793
80.07369924395793
80.1012289972826
80.1012289972826
80.04568319630916
80.04568319630916
80.0481154073595
80.0481154073595
80.113452036064
80.113452036064
79.9995575308539
79.9995575308539
79.99851800590909
79.99851800590909
80.0164888316588
80.0164888316588
80.00796910600812
80.00796910600812
79.97954770073392
79.97954770073392
80.02666842983365
80.02666842983365
79.90900649518777
79.90900649518777
79.91412603421466
79.91412603421466
79.90792048938549
79.90792048938549
79.92445553656535
79.92445553656535
79.87636644246
79.87636644246
79.87974682642988
79.87974682642988
79.861077472093
79.861077472093
79.89226135287902
79.89226135287902
79.82682094145146
79.82682094145146
79.81853851985571
79.81853851985571
79.87174946530105
79.87174946530105
79.86175300293968
79.86175300293968
79.84159582502717
79.84159582502717
79.82344923097443
79.82344923097443
79.8114253764184
79.8114253764184
79.80511764220432
79.80511764220432
79.8132556837475
79.8132556837475
79.76202321238902
79.76202321238902
79.7871329857704
79.7871329857704
79.71500718136116
79.71500718136116
79.73335577463536
79.73335577463536
79.7082517035369
79.7082517035369
79.72376962570937
79.72376962570937
79.67200659749001
79.67200659749001
79.67593545906448
79.67593545906448
79.66159533166382
79.66159533166382
79.71038266306803
79.71038266306803
79.64848218891389
79.64848218891389
79.69166490152128
79.69166490152128
79.63133748291833
79.63133748291833
79.58670607484339
79.58670607484339
79.67445680880478
79.67445680880478
79.6222150804877
79.6222150804877
79.55147658826571
79.55147658826571
79.5830777854202
79.5830777854202
79.54593785986279
79.54593785986279
79.57400337454298
79.57400337454298
79.54682070795602
79.54682070795602
79.44848766912688
79.44848766912688
79.51785623094531
79.51785623094531
79.52219006046855
79.52219006046855
79.4769914447582
79.4769914447582
79.43208799813117
79.43208799813117
79.52947975523384
79.52947975523384
79.42519878408402
79.42519878408402
79.4405209445202
79.4405209445202
79.42451460209489
79.42451460209489
79.39477015358945
79.39477015358945
79.41393381174896
79.41393381174896
79.4107989187483
79.4107989187483
79.4520979141541
79.4520979141541
79.28491665285682
79.28491665285682
79.31212382167713
79.31212382167713
79.36435622623935
79.36435622623935
79.3180112276428
79.3180112276428
79.35624488929342
79.35624488929342
79.31167418148874
79.31167418148874
79.34552865707089
79.34552865707089
79.31607713299212
79.31607713299212
79.2328614460297
79.2328614460297
79.3053687844754
79.3053687844754
79.31909330647369
79.31909330647369
79.25336083716252
79.25336083716252
79.19384623940779
79.19384623940779
79.30082169615655
79.30082169615655
79.22795438512412
79.22795438512412
79.29364146896731
79.29364146896731
79.2498358231153
79.2498358231153
79.3073477173187
79.3073477173187
79.23631224427186
79.23631224427186
79.30054961853958
79.30054961853958
79.28704055945764
79.28704055945764
79.23734842453946
79.23734842453946
79.21275591411643
79.21275591411643
79.38116990937115
79.38116990937115
79.24340416646446
79.24340416646446
79.23118372629698
79.23118372629698
79.28473309382045
79.28473309382045
79.22187793116277
79.22187793116277
79.18256987842065
79.18256987842065
79.25186796550126
79.25186796550126
79.18020286833291
79.18020286833291
79.11195222777496
79.11195222777496
79.20047930506995
79.20047930506995
79.21954670051299
79.21954670051299
79.08194047614143
79.08194047614143
79.11985990973727
79.11985990973727
79.2262952392052
79.2262952392052
79.12552923273019
79.12552923273019
79.10950278751723
79.10950278751723
79.1157035540371
79.1157035540371
79.0989846441878
79.0989846441878
79.12112512435174
79.12112512435174
79.06336155201117
79.06336155201117
79.04927674934625
79.04927674934625
79.13309754768648
79.13309754768648
78.92923108725483
78.92923108725483
78.99718122105749
78.99718122105749
78.99892801102703
78.99892801102703
79.02652071843299
79.02652071843299
78.95162376869972
78.95162376869972
79.07044779886051
79.07044779886051
79.08155136674797
79.08155136674797
78.92397735220852
78.92397735220852
78.97017458587618
78.97017458587618
78.91962374755636
78.91962374755636
78.96944501758854
78.96944501758854
79.02822384520569
79.02822384520569
79.02071477814823
79.02071477814823
78.98627578878069
78.98627578878069
79.0507500947171
79.0507500947171
79.0446256495342
79.0446256495342
79.05962816687367
79.05962816687367
79.03922609940976
79.03922609940976
78.95168525106473
78.95168525106473
78.9744347574852
78.9744347574852
79.00657485313144
79.00657485313144
78.97101726260696
78.97101726260696
79.03746346058293
79.03746346058293
78.9451106944323
78.9451106944323
78.98267013768795
78.98267013768795
78.930880299819
78.930880299819
78.93780260499466
78.93780260499466
78.8436894744477
78.8436894744477
78.86069210575508
78.86069210575508
78.8582793480791
78.8582793480791
78.84549308243571
78.84549308243571
78.8585893059902
78.8585893059902
78.8405046843524
78.8405046843524
78.82233234848518
78.82233234848518
78.90533321903779
78.90533321903779
78.89822964375509
78.89822964375509
78.8526315475373
78.8526315475373
78.89938512717123
78.89938512717123
78.74183249074255
78.74183249074255
78.829528770138
78.829528770138
78.87678508347256
78.87678508347256
78.81472361897221
78.81472361897221
78.7941268527052
78.7941268527052
78.83344272720036
78.83344272720036
78.8130236164312
78.8130236164312
78.8212622026244
78.8212622026244
78.74687514160807
78.74687514160807
78.73238804949337
78.73238804949337
78.79867685316144
78.79867685316144
78.73910927627759
78.73910927627759
78.7742569335527
78.7742569335527
78.77422925090023
78.77422925090023
78.78596824633568
78.78596824633568
78.73917740181984
78.73917740181984
78.74080658763451
78.74080658763451
78.79338792708295
78.79338792708295
78.69315575967532
78.69315575967532
78.69499461701696
78.69499461701696
78.76294227985417
78.76294227985417
78.83310419535718
78.83310419535718
78.74417458968132
78.74417458968132
78.64673594156845
78.64673594156845
78.78189597015357
78.78189597015357
78.66066635207139
78.66066635207139
78.76524494143435
78.76524494143435
78.75757986982597
78.75757986982597
78.6853079428025
78.6853079428025
78.6970077069777
78.6970077069777
78.52715266500795
78.52715266500795
78.66118492182017
78.66118492182017
78.69487942417176
78.69487942417176
78.62121737492173
78.62121737492173
78.57612846891008
78.57612846891008
78.64583221362405
78.64583221362405
78.58160537604556
78.58160537604556
78.67489002152284
78.67489002152284
78.65151888595179
78.65151888595179
78.70451082945094
78.70451082945094
78.67990132671837
78.67990132671837
78.7064999215632
78.7064999215632
78.63038882894901
78.63038882894901
78.71704416702465
78.71704416702465
78.66778921184313
78.66778921184313
78.64569689001901
78.64569689001901
78.74987839976453
78.74987839976453
78.67382952654363
78.67382952654363
78.6191736517577
78.6191736517577
78.61140159683258
78.61140159683258
78.67797323467578
78.67797323467578
78.56587198508439
78.56587198508439
78.615572689695
78.615572689695
78.58683928046209
78.58683928046209
78.68199857602674
78.68199857602674
78.52894652516365
78.52894652516365
78.57696883189622
78.57696883189622
78.60381315538537
78.60381315538537
78.54466152186396
78.54466152186396
78.61770011949395
78.61770011949395
78.56446257717276
78.56446257717276
78.5617002212632
78.5617002212632
78.55778629728118
78.55778629728118
78.6243825967943
78.6243825967943
78.54489035801214
78.54489035801214
78.63389565872112
78.63389565872112
78.62637446511377
78.62637446511377
78.53238331500289
78.53238331500289
78.55116409908655
78.55116409908655
78.51933956445922
78.51933956445922
78.53633165289693
78.53633165289693
78.54514980267473
78.54514980267473
78.47722510411057
78.47722510411057
78.51752388154124
78.51752388154124
78.55458785889023
78.55458785889023
78.51266421988336
78.51266421988336
78.47505881540725
78.47505881540725
78.53415245891856
78.53415245891856
78.48037074584398
78.48037074584398
78.43808420582636
78.43808420582636
78.49475991464568
78.49475991464568
78.52950144658432
78.52950144658432
78.40630658615919
78.40630658615919
78.43316489669878
78.43316489669878
78.47428486439676
78.47428486439676
78.50013159305168
78.50013159305168
78.37770350209841
78.37770350209841
78.42678691395555
78.42678691395555
78.43821717830708
78.43821717830708
78.41594699239342
78.41594699239342
78.30822614756946
78.30822614756946
78.4965005190501
78.4965005190501
78.40461041363896
78.40461041363896
78.4500739034855
78.4500739034855
78.5152850368529
78.5152850368529
78.5379528066509
78.5379528066509
78.40298151277175
78.40298151277175
78.43180335114096
78.43180335114096
78.42462302523371
78.42462302523371
78.50712058226611
78.50712058226611
78.31872178022174
78.31872178022174
78.47987336207783
78.47987336207783
78.4205193758105
78.4205193758105
78.6130253404567
78.6130253404567
78.40051915106362
78.40051915106362
78.36812210912335
78.36812210912335
78.42709423455102
78.42709423455102
78.3668564815996
78.3668564815996
78.39233602751621
78.39233602751621
78.38340203101242
78.38340203101242
78.39217972754199
78.39217972754199
78.31657859879482
78.31657859879482
78.35723686896823
78.35723686896823
78.36976729557888
78.36976729557888
78.41707538568008
78.41707538568008
78.32912072627424
78.32912072627424
78.36581615559301
78.36581615559301
78.29627649405808
78.29627649405808
78.31022459825361
78.31022459825361
78.27277888259303
78.27277888259303
78.29890432191972
78.29890432191972
78.36027816887889
78.36027816887889
78.23202537746748
78.23202537746748
78.36440521016999
78.36440521016999
78.29918206700192
78.29918206700192
78.30694058029725
78.30694058029725
78.38889503901338
78.38889503901338
78.38673931620626
78.38673931620626
78.40775524947948
78.40775524947948
78.3629247994339
78.3629247994339
78.3742186600789
78.3742186600789
78.33821702806694
78.33821702806694
78.42794647764742
78.42794647764742
78.35997760802896
78.35997760802896
78.37075648878437
78.37075648878437
78.28291249310728
78.28291249310728
78.27117738815119
78.27117738815119
78.55684308041687
78.55684308041687
78.34604509478297
78.34604509478297
78.32609560056368
78.32609560056368
78.35520689188213
78.35520689188213
78.41957531725733
78.41957531725733
78.32396618659149
78.32396618659149
78.31930567195676
78.31930567195676
78.39679972652068
78.39679972652068
78.29773137689638
78.29773137689638
78.48813579368982
78.48813579368982
78.24087918472799
78.24087918472799
78.34920993035773
78.34920993035773
78.28515808182259
78.28515808182259
78.28819773959238
78.28819773959238
78.34269782431824
78.34269782431824
78.27219773849212
78.27219773849212
78.23827209299264
78.23827209299264
78.25606271072847
78.25606271072847
78.30263889007433
78.30263889007433
78.31044216975111
78.31044216975111
78.27953287429739
78.27953287429739
78.24422738839719
78.24422738839719
78.23229972576617
78.23229972576617
78.32028520554697
78.32028520554697
78.33269693058847
78.33269693058847
78.32228467397464
78.32228467397464
78.37000097828934
78.37000097828934
78.3321484527731
78.3321484527731
78.31763291483553
78.31763291483553
78.30631138052104
78.30631138052104
78.46247967579896
78.46247967579896
78.27701632722693
78.27701632722693
78.29422332512995
78.29422332512995
78.26305077950413
78.26305077950413
78.32618069955659
78.32618069955659
78.33421972528173
78.33421972528173
78.3081296797553
78.3081296797553
78.45903470042799
78.45903470042799
78.43159840107246
78.43159840107246
78.35860032295344
78.35860032295344
78.37163754621712
78.37163754621712
78.28367261901884
78.28367261901884
78.37222542955209
78.37222542955209
78.24805984119818
78.24805984119818
78.29823643756067
78.29823643756067
78.22290364303639
78.22290364303639
78.23519848091398
78.23519848091398
78.18971787364403
78.18971787364403
78.20882236138162
78.20882236138162
78.27483450063716
78.27483450063716
78.11870671442156
78.11870671442156
78.197901181356
78.197901181356
78.30352566867836
78.30352566867836
78.12883265213246
78.12883265213246
78.33433120988202
78.33433120988202
78.21682194227475
78.21682194227475
78.27297875100838
78.27297875100838
78.2707208330187
78.2707208330187
78.19222867048504
78.19222867048504
78.21982634665206
78.21982634665206
78.22682762616245
78.22682762616245
78.2046739478562
78.2046739478562
78.29237395840187
78.29237395840187
78.24353495295568
78.24353495295568
78.19568341342665
78.19568341342665
78.25743237424432
78.25743237424432
78.22329496260151
78.22329496260151
78.22841777533304
78.22841777533304
78.16867959106766
78.16867959106766
78.16446485526514
78.16446485526514
78.2438000780322
78.2438000780322
78.149075707044
78.149075707044
78.09736872366715
78.09736872366715
78.2922819544627
78.2922819544627
78.08664664929276
78.08664664929276
78.19813178032378
78.19813178032378
78.26049252732517
78.26049252732517
78.18695264135967
78.18695264135967
78.1576817503575
78.1576817503575
78.22799330401558
78.22799330401558
78.22670334599057
78.22670334599057
78.27590147306037
78.27590147306037
78.15010991188024
78.15010991188024
78.18499309843489
78.18499309843489
78.21447939299166
78.21447939299166
78.07776601925845
78.07776601925845
78.1142864361897
78.1142864361897
78.1056323244286
78.1056323244286
78.1724837938254
78.1724837938254
78.05792416940096
78.05792416940096
78.15343061008308
78.15343061008308
78.1027300153758
78.1027300153758
78.12445134606327
78.12445134606327
78.02872205447845
78.02872205447845
78.09331726658034
78.09331726658034
78.11634245608515
78.11634245608515
78.01849260900654
78.01849260900654
78.21590135341125
78.21590135341125
77.96911696661871
77.96911696661871
78.07981419737796
78.07981419737796
77.99305699613487
77.99305699613487
78.2104473037984
78.2104473037984
78.1164989359203
78.1164989359203
78.18555646987014
78.18555646987014
78.13465536005606
78.13465536005606
78.1257655807428
78.1257655807428
78.19057890275062
78.19057890275062
78.01495299055884
78.01495299055884
78.19471609061638
78.19471609061638
78.03436426447821
78.03436426447821
78.02815083319203
78.02815083319203
78.10076028872676
78.10076028872676
78.12423344599857
78.12423344599857
78.02428367505875
78.02428367505875
78.14057777276018
78.14057777276018
78.02846432595815
78.02846432595815
78.14849041996574
78.14849041996574
78.14364477602912
78.14364477602912
78.15551991490237
78.15551991490237
78.13490394900889
78.13490394900889
78.0452960417551
78.0452960417551
78.18130168458096
78.18130168458096
78.05396291255532
78.05396291255532
78.03423129913482
78.03423129913482
77.98808639642334
77.98808639642334
78.2668862209008
78.2668862209008
78.1900463558666
78.1900463558666
78.16937110639687
78.16937110639687
78.09748789511394
78.09748789511394
78.26619269682159
78.26619269682159
78.11677143109888
78.11677143109888
78.10342538755013
78.10342538755013
78.16398191967242
78.16398191967242
78.04779242409982
78.04779242409982
78.10922342269797
78.10922342269797
78.11221926324396
78.11221926324396
78.02902849893742
78.02902849893742
78.06768980340419
78.06768980340419
77.98218168840157
77.98218168840157
78.12635458477769
78.12635458477769
77.95622301827116
77.95622301827116
78.10305693338772
78.10305693338772
78.05327698749099
78.05327698749099
78.11833696977945
78.11833696977945
78.04748997463079
78.04748997463079
78.1004215290646
78.1004215290646
78.05915009574278
78.05915009574278
78.02767885814757
78.02767885814757
77.98723752679396
77.98723752679396
78.17466812912072
78.17466812912072
77.99669506587874
77.99669506587874
78.09907901433107
78.09907901433107
77.96649705555127
77.96649705555127
78.11169005512393
78.11169005512393
78.10455159521469
78.10455159521469
78.09474771126884
78.09474771126884
77.99239060048289
77.99239060048289
78.17114976605573
78.17114976605573
78.04428746040254
78.04428746040254
78.0661735097495
78.0661735097495
78.01899207495487
78.01899207495487

